A Multilayered Security Infrastructure for Connected Vehicles -- First Lessons from the Field

Connected vehicles are vulnerable to manipulation and a broad attack surface can be used to intrude in-vehicle networks from anywhere on earth. In this work, we present an integrated security infrastructure comprising network protection, monitoring, incident management, and counteractions, which we built into a prototype based on a production car. Our vehicle implements a Software-Defined Networking Ethernet backbone to restrict communication routes, network anomaly detection to make misbehavior evident, virtual controller functions to enable agile countermeasures, and an automotive cloud defense center to analyse and manage incidents on vehicle fleets. We present first measurements and lessons learned from operating the prototype: many network attacks can be prevented through software-defined access control in the backbone; anomaly detection can reliably detect misbehavior but needs to improve on false positive rate; controller virtualization needs tailored frameworks to meet in-car requirements; and cloud defence enables fleet management and advanced countermeasures. Our findings indicate attack mitigation times in the vehicle from 257 ms to 328 ms and from 2,168 ms to 2,713 ms traversing the cloud.

==> data/k3s-framework.csv <==
t;base server cpu;base agent cpu;load server cpu;load agent cpu;base server mem;base agent mem;load server mem;load agent mem
0;18,4;18,5;18,5;18,5;73,3;74,05;73,08;72,54
1;0;0;0;0;73,18;74;73,07;72,47
2;0;0;0;0;73,21;74,01;73,07;72,46
3;0;0;0,1;0;73,18;74,13;72,94;72,43
4;0;0,1;0;0;73,19;74,11;72,93;72,48
5;9,9;9,9;11,4;10,6;77,13;78,21;77,33;76,96
6;20,8;22,1;21,6;24,6;92,33;94,74;93,56;93,38
7;37,5;20,6;39,1;20,4;126,18;110,8;126,8;110,06
8;56,7;27,8;79,5;30,5;196,2;133,3;204,9;128,5
9;40,1;63,2;37,9;22,7;276,6;152,4;287,2;129,4
10;35,6;17,5;35,9;23,4;312,7;155;328,5;131,1
11;29,9;8,1;32;30,8;325;154,1;338,3;138,6
12;26,1;7,4;26,4;65,1;336,1;152,7;344,2;156,1
13;34,9;5,6;33,1;66,9;363,3;153,2;371,2;163,5
14;34,7;8,5;33,2;32,3;381,1;154,9;391,8;166,3
15;52,2;6,5;56,6;27,5;399,8;155;399,2;169,5
16;56,9;7,3;57,3;17,1;422,9;155,1;436,2;169,5
17;69,4;3,7;69,5;16,3;434,1;154,9;444,9;170,3
18;80,8;3,1;87;34,6;479,3;156,4;485,5;179,3
19;62,8;6,2;68,3;48;496,2;157,7;520,3;197,1
20;58,7;5;42,2;73,2;510,3;157,8;522,2;212,6
21;85,4;3,8;29,3;79,8;519,4;158,3;523,2;231,9
22;35,8;3,9;28,4;76,8;517,7;158,1;526;252,4
23;30,7;3,4;46,8;70,9;513,8;158,6;536,1;269,2
24;23,2;3,7;65,9;68,8;513,2;158,7;546,9;284,4
25;18,6;3,8;78,5;51,9;514,1;158,9;547;299,8
26;23,3;8,5;69,9;32,8;515,3;161,5;549,4;300,1
27;59,2;5,4;56,4;21,4;536;161,2;542,4;300,7
28;40;11,5;35,4;20,5;533,4;162,1;543,8;303,3
29;16,5;16,3;30,1;16,1;534,8;164,2;544,1;305,2
30;10,9;14,5;38;12,1;536,5;163,6;547,4;306
31;16,6;6,2;56,5;12,8;544,6;163,8;567,4;306,2
32;21,7;4,8;80,1;10,9;536,9;163,7;570,9;305,7
33;21;3,4;95,2;14,3;541,6;163,9;584;308,6
34;27,7;4,2;93,2;22,8;542,7;163,9;592,7;309,6
35;72,5;4,1;94;30,8;552,7;164,8;604,2;312,8
36;85,5;5,3;92;31,6;559,9;164,9;622;316,7
37;74,7;3,8;96,1;24,3;568;164,9;650,5;322,1
38;63,8;3,9;96,1;25,6;574,7;165,9;663,6;325,7
39;58,1;5,6;95,4;32,8;576,6;167,5;674,1;332,9
40;48,7;11;89,9;17,5;582,1;166,6;681,2;333,6
41;53,1;13,4;90,3;18;587;168,7;696,6;334,2
42;68,8;12,1;76,2;15,2;591,9;168,3;713;340,6
43;64,2;9,5;64,5;11,8;597,6;168,7;716,3;340,9
44;62,8;10,6;61;12,3;607,6;169;726;341,9
45;52,3;4,6;56,6;21,3;611,6;169,2;742,9;343,8
46;47,3;5,4;43,1;13,8;615,5;169,5;750,5;341,4
47;43,7;4,8;37,2;21,9;619,1;169,6;749,7;342,1
48;36;3,7;37,8;14,6;620,5;170,3;760,1;341,5
49;36,1;4,8;40,5;9;623,5;171,4;759;341,7
50;40,3;7,3;44,3;13,3;622,8;170,9;761,6;342,1
51;39,8;3,3;48,6;9,8;625;171,1;769,2;343,3
52;57;2,8;54,8;8,4;639,5;171,7;765,6;342,5
53;64,2;4;47,5;8,2;628,5;171,5;769,3;342,3
54;45,4;3,1;44,3;6,6;637,9;171,6;766,2;343
55;46,3;3;30,4;10,3;632,3;171,4;765;342,8
56;37,5;3,7;21,5;22,3;632,1;172,4;764,1;343,2
57;39,6;3,7;14,1;10,1;635,4;172,1;763,6;343,8
58;35,3;4,8;11,8;16,7;634,4;172,9;762,9;343,9
59;39,3;5,8;11,7;8,8;634,1;172,8;762,9;343,7
60;45,1;8;22,7;8,2;636,7;174,6;763,9;344,4
61;40,4;3;25,7;13,4;636,1;174,2;764,3;344
62;41,5;3,5;23,5;7,5;635,9;174,5;764,2;344,2
63;63,7;2,9;34;7,1;635,8;174,7;766,3;343,9
64;41,6;2,6;27;8,1;637,7;175,2;766,7;344,3
65;31,6;1,8;34,4;9,7;632,8;175,2;768,9;345,8
66;35;1,7;30,5;11,9;633,5;175;766;345,1
67;35;1,1;31,6;22,4;634,7;175,1;768,2;344,1
68;38,6;1,9;19,6;14;634,1;175,2;769,8;344,8
69;43,2;6,5;18,1;16,3;633,2;175,5;772,2;344,8
70;42,6;4,8;18,1;8;635,5;175,7;775;344,2
71;35,9;2,5;17,6;15,8;638,6;176;774,9;346,4
72;39,2;2,8;22,5;42,6;648,3;176,7;776,9;357,1
73;47;2;28,3;76,7;662,4;176,6;776,8;353,7
74;57,3;5,2;31,7;68,8;658,8;176,3;779,4;351,9
75;42,6;2,5;36,8;28,5;663,3;176,4;784,4;346,1
76;30;2,9;32,7;29,9;665,8;176,4;778,2;348,7
77;15,2;1,9;36,7;32,6;666,2;176,4;780,8;347,9
78;17,5;1,8;34,3;23,6;666,1;176,7;778,2;346,3
79;13,7;1,5;26;19,7;670;176,9;778,3;347,9
80;25,2;4,9;13,6;24;673,5;177,1;779,7;349,3
81;65,4;0,7;16,5;21;689,2;177,1;779,8;348,3
82;34,7;0,6;18,7;22;674,8;177;781,2;350
83;33,3;0,4;17,5;21,6;679,9;177;784,4;349,5
84;42,9;1,6;51;22,2;682,4;177,1;796,8;352
85;18,3;0,2;78,6;21,4;681,8;177,1;798,5;350,7
86;12,2;1,1;77,5;16,8;681,3;177,2;799,4;350,8
87;14,9;0,7;78,7;20,3;682,4;177,3;800,3;351,7
88;9,9;1,3;77,9;32,6;682,2;177,3;790,6;353,3
89;10,3;1,4;64,7;33,7;682,7;177,5;797,4;355
90;11;4,7;60,5;29,8;682,9;177,6;794,4;353,1
91;14,2;1,2;43;23,9;683,4;177,6;791,5;354,7
92;12,3;0,7;23;23;683,2;177,7;792;353,7
93;7,4;0,4;27,2;29,6;683;177,6;794;355
94;18,8;0,9;31;25,5;690,8;177,6;796,3;357,4
95;30,5;0,6;34,4;21,3;682,1;177,6;792;358,1
96;13,6;0,6;34,7;20,8;682,1;177,6;792;359,6
97;8,6;0,6;38,9;21,3;682,4;177,7;794,6;361,1
98;7,8;1,4;36,2;18;682,4;177,7;800,4;360,8
99;7,1;1,3;30,1;32;682,9;177,7;797,9;363,2
100;13,5;3,3;40,6;28,2;684,4;177,6;801,6;367,7
101;16,2;0,9;50,3;33,2;685,4;177,6;805,8;365,8
102;17,3;0,5;66,3;26,6;688;177,6;809,4;368,3
103;19,8;0,4;52,8;23;691,5;177,6;807;366,4
104;14,7;0,7;31,7;24,4;694,8;177,6;808,3;366,9
105;42,1;0,5;25,2;18,2;698,7;177,6;801,7;367,6
106;26,9;0,8;27,8;15,7;702,5;177,8;801,2;372,1
107;27,2;0,4;26,1;17,7;708,9;177,8;798,2;368,6
108;29,1;0,8;30,8;17;718;177,8;801,5;367,4
109;21,3;1;40,9;24,1;724,1;177,8;806,4;370,7
110;17,2;5,9;43,3;30,4;728,3;178,1;803,9;370
111;25,2;1,7;39;28,4;730,4;178,1;804;372,4
112;29,4;1,5;45,1;27,3;736,1;178,2;807,9;374,4
113;33,4;2,1;56,6;17,1;744,1;178,2;810,6;381,2
114;34,1;2,3;60,4;19,5;751,1;178,2;810,7;385,8
115;34,1;1,7;56,8;21,2;753,6;178,3;806,9;383,9
116;37,3;1,1;39,7;17,2;753,4;178,2;805,1;384,7
117;32,3;1,2;37,4;23,1;750,8;178,2;806,2;390
118;29,1;1,4;33,4;18,8;757,3;178,2;810,8;389,5
119;26,2;1,2;35,5;19,5;763,9;178,2;812,4;390,9
120;23,9;3,7;29,5;21,4;766,1;178,1;813,2;393,6
121;11,6;0,4;34,3;32,1;764,1;178,1;816,2;394,4
122;12,2;0,7;35,6;30,8;762,6;178,1;822,2;399
123;16,7;0,3;42,4;23,9;761,6;178,1;826,6;394,4
124;18,1;0,4;41,6;16;764,1;178;827,2;398,5
125;29,9;0,9;44,6;21,7;764,9;178;832,9;410,4
126;43,5;0,9;59,1;21,1;767,1;178;832,7;404,2
127;26,7;0,5;54,5;27,7;763,5;178,2;837,2;400,8
128;12,8;0,9;35;19,5;757,2;178;829,9;401,7
129;14,8;5;21,8;25,2;757,5;178,3;834,1;402,5
130;13,9;4,2;21;17,5;758;178,4;831,7;404,5
131;11,1;2;21,6;36,6;758;178,4;837,3;407,4
132;14,6;1,1;20,8;28,2;758,2;178,3;850;409,4
133;7,9;0,8;29,7;38,2;759,5;178,3;846,3;411,2
134;7,1;2,2;31,7;28,2;758,2;178,5;845,5;410,7
135;10,6;3,9;33,4;20,8;758,3;178,9;849,1;414,9
136;19,8;1,3;43,2;16,2;760,1;178,9;849,1;414,6
137;20,9;1,5;46,6;16,6;757,8;178,8;843,8;416,5
138;15,7;1,2;48,7;24,5;756,1;179;850,7;420,5
139;10,7;1,3;57,1;27,7;756,3;178,9;850,5;423,6
140;15,5;4,4;44,4;31,3;758,1;178,6;848,6;428,8
141;13,4;0,7;24,4;32,9;757,9;178,6;849,7;432
142;12,9;0,3;26,5;49,8;757,9;178,5;851,2;437,5
143;16,9;0,8;22,8;51,2;757,8;178,5;854,2;441
144;22;0,6;24,9;68,1;759,3;178,6;855,7;450,9
145;19,9;0,1;32,1;69,6;757,7;178,5;851,6;451,8
146;20,4;0,7;35,3;59,2;759,5;178,6;854,4;451,1
147;39,6;0,5;34,8;65,8;758,1;178,6;859,6;452,2
148;33,2;0,8;41,4;69,8;758;178,6;858,9;459,9
149;27,3;2;47,5;75,9;758;178,7;860,3;471,8
150;22;5,1;53,2;74,9;757,8;179;861,9;473,1
151;17,5;1,5;58,3;75,9;757,8;178,6;863,6;478,9
152;17,8;2,3;48;83,4;759;178,7;863,3;471,2
153;22,8;1,5;31;77,1;762,5;178,7;863,2;461,7
154;17,6;1,4;36,9;81,4;761,8;178,7;863;476,9
155;14,8;1,3;31,1;79,7;761,8;178,7;864,9;486
156;14,8;1,3;30,2;86,5;761,8;178,6;866,4;484,8
157;32,8;0,7;38,2;84,9;762,4;178,6;871,9;478,9
158;28,5;1;30,8;76,8;765,6;178,6;869;485,7
159;20;0,8;28,4;73,8;761,8;178,6;876,2;497
160;16,2;4;38,7;71,2;761,8;179,1;874,3;498,5
161;11,3;1,7;53,2;69,5;762,9;179,1;877,6;514,5
162;11;0,5;66;71,1;763,2;179,1;884,9;524,7
163;11,2;1,8;76,7;63,3;763,7;179,9;888,4;537,8
164;16,2;1,1;69,2;65,3;764,6;179,4;886,7;553,3
165;13,8;0,8;57,1;69,8;764;179,5;893,1;567,9
166;10;1,2;55,9;64,4;763,8;179,5;896,3;578,9
167;11,6;1,3;51;76,7;768,3;179,5;897,8;583,8
168;21,3;1,4;46,7;79,4;765,5;179,7;904;596,7
169;15,3;1;55,7;71,6;764,4;180;906,6;605,7
170;6,3;3,1;48,1;73,8;764,2;180,4;912,6;609
171;5,3;1,8;53,1;74,7;764,2;180;917,6;611,9
172;6,9;0,9;63,2;76,3;764,3;179,9;916,8;631,3
173;5,4;1;65,2;71,2;764,1;179,9;932,4;622,4
174;5,2;0,7;77,1;62,2;765,8;180;936,6;619,6
175;6,3;0,9;88,4;67,6;764,1;180,1;944,3;636,4
176;8,5;1,2;91,9;70,9;764,2;180,1;955,9;642
177;5,1;0,4;88,3;62,1;762,9;180,2;959,9;643,8
178;23,2;1,1;82;63,8;768,5;180,2;967,3;644,9
179;22,5;1,3;78,6;65,3;764,6;180,2;985,5;636,3
180;11,2;2,8;77,5;47,9;765,3;181,4;965,6;635,8
181;4,5;2,4;81,4;39,2;766,6;180,1;964,1;637,3
182;6;0,7;84,2;43;765,3;180,1;992,5;637,4
183;5,5;0,1;86,6;30,6;765,6;180;982,5;635,4
184;3;0,6;85,8;25,1;765,6;180;976,1;642,2
185;9,1;0;86,1;24,5;765,4;180;975,2;640,8
186;4,2;0,7;84,6;25,5;765,4;180;978,3;640
187;4,5;0,8;83,9;31,5;765,4;181,5;983,9;640,3
188;7,9;2,4;84,1;19,9;767;181,2;987,1;641,3
189;22,9;5,1;91;19,1;769,9;181,8;1005,8;641,8
190;14,7;2,8;91,7;27,3;764,3;182,2;1006,2;645,6
191;6,8;5,2;91,6;41,2;764,6;181,8;1008,5;643,6
192;4,4;1,9;81,2;30,5;764,6;181,7;1010,9;643,3
193;5,6;1;81,3;24,5;764,6;181,7;1022,1;643,5
194;4,1;1,2;87,7;28,2;764,8;181,7;1034,9;643,8
195;12,1;3,4;85,2;17,9;765;181,8;1040,8;643,7
196;7,6;2,4;82,8;9,3;765,2;181,8;1048,7;643,1
197;5;0,5;83;11,1;765,3;181,8;1065,6;643,7
198;5,4;0,9;77,5;18,6;765,4;182;1077,9;644,2
199;21;1;78,3;18,1;765,8;182,1;1084,1;644
200;26,8;0,8;79,8;18,8;767,8;181,9;1089,2;645,4
201;16,4;3,7;81,8;13,4;766,5;182,2;1102,2;644,5
202;4,4;0,7;87,5;22,9;765,4;181,7;1120,2;647,5
203;5,1;0,8;87,9;36,5;765,6;181,9;1116,8;647,7
204;5;1,2;87,6;18,2;765,4;182;1126,1;646,4
205;8,2;0,7;90,6;21,1;766,3;182;1137,7;648,4
206;8,8;1,6;91,2;26,4;765,7;182;1156,9;647,1
207;7,4;0,7;91,2;12,9;765,9;182,1;1163,4;645,8
208;6,5;0,9;92,6;9,4;766,3;182;1174,2;646,6
209;18,5;1,2;88,4;13,1;765,6;182;1169,6;647,3
210;24,8;1;85,5;23;768,2;182;1180,8;646,8
211;11,1;4;84,3;23,4;765,3;182;1193,4;646,5
212;4,4;1,6;83,6;15,8;765,4;182;1214,2;646,7
213;3,8;1,6;86,7;11,1;765,5;182,1;1210,7;646,3
214;3,7;1,4;83,7;26,5;765,5;182,1;1212,6;650,9
215;3,9;0,7;82,8;32,6;765,7;182,2;1207,6;647,4
216;7,2;0,8;61;14,3;765,7;182,1;1212,4;646,9
217;3,2;0,6;57,3;25,5;765,8;182;1215,4;650,5
218;3;0,9;42,9;24,5;765,7;182;1211,4;647,7
219;8,4;1;44,3;11,9;767,3;182;1214,3;647,6
220;23;0,8;58,4;10,1;768,1;182;1218,7;648,4
221;12,4;3,2;63,3;16;766,1;182;1219,3;648,4
222;7,7;0,7;63,9;19,5;766,4;182;1222,3;648,2
223;3,7;0,2;64,9;22,7;766,4;182;1224,1;648,3
224;3,5;0,8;51,8;13,6;766,5;182;1217,7;647,4
225;5,9;0,8;39,4;12,6;767,2;182,2;1216,7;648,3
226;8,1;1,4;53;28,8;768,4;182,3;1222,9;652,3
227;6,5;1,1;50,5;30,1;767,3;182,3;1224,7;648,7
228;3,2;2;54;14,5;767,5;182,5;1223,9;649,7
229;4,6;2,2;56,6;26;767,8;182,4;1225,4;651,3
230;12,8;1,8;62,3;16,3;770,2;182,3;1223,4;649
231;20,7;5,1;56,6;12,4;767,6;182,4;1224,6;649,5
232;11,3;1,6;41,1;9,5;767,9;182,4;1218,5;649,2
233;5,3;0,9;32,8;15,7;768,1;182,3;1222;649,5
234;2,9;0,9;36,4;23,5;768;182,3;1221,6;650,9
235;5,6;0,4;50,5;22;768,2;182,4;1223;649,8
236;4,5;0,7;52,6;11;768,3;182,4;1221,2;649,3
237;10,6;0,1;57,9;14,3;768,3;182,4;1221,1;653,6
238;3,4;1,3;52,7;31,4;768,4;182,4;1224,7;653,1
239;8,3;0,9;49,8;25,2;769,2;182,4;1226,5;653,1
240;10,4;0,6;36,7;21,7;769;183;1217,6;655,8
241;22,4;3,8;34,4;24,6;772;182,4;1218,5;652
242;13,5;1,1;45,8;11,8;769,1;182,3;1222,1;650,3
243;11,1;0,5;53,8;8,5;769,5;182,4;1218,9;650,4
244;6,2;1,3;54,7;10,6;769,7;182,2;1223,1;651,1
245;4,8;0,4;55,6;16,1;769,7;182,3;1222,8;651
246;7,5;0,7;45,8;21,6;769,7;182,5;1223,2;652,2
247;8,7;0,4;34,1;17,5;773,3;182,5;1217,7;650,8
248;4,6;0,7;32,6;8,8;769,5;182,3;1217,3;650,6
249;5,5;4,3;31,2;16,9;769,6;182,5;1217;653
250;8,4;1,1;37;33,7;769,6;182,6;1219,4;655,2
251;14,1;4,4;37,1;31,6;778,9;182,5;1219,6;651,8
252;24;1,5;39,6;33,7;769,2;182,5;1225,1;653,8
253;8,6;1;38,2;28,6;770,7;182,4;1224,4;655,5
254;6,7;1,2;35,8;11,1;769,3;182,4;1224,6;653,2
255;4,2;1,2;31,4;8,8;769,3;182,5;1218,3;653,3
256;5;4,5;41,5;11;769,6;182,7;1220,3;654
257;4,2;1;48,1;21;769,9;182,8;1224,7;657,4
258;5,9;0,9;49,3;25,7;770;182,9;1229,5;654,1
259;4,7;1;58,4;14,9;770,1;182,9;1221,9;654,6
260;11,6;0,9;55,3;10,4;773,9;182,8;1221,4;654,1
261;10,1;3,6;47,4;18,3;772,4;182,9;1217,1;656
262;18,7;0,6;40,6;24,9;772,6;182,9;1214,7;656,3
263;11,7;0,9;41;22,7;771,4;183,4;1224,9;654,4
264;6,2;2,8;36,4;28,1;771,7;183,2;1220,2;660,1
265;5,4;1;36,8;27,9;772,8;183,1;1223,1;654,8
266;4,2;1,5;38,8;9,6;771,6;183;1216,7;652,8
267;3,7;1,6;40,9;5,9;771,8;183,2;1221,9;652,8
268;7,4;1,6;38,8;6,7;772;183,1;1218,7;653,3
269;9,4;2,1;33;19;773,4;183,2;1222,4;656,2
270;8,5;1,8;42,9;20,1;772,7;182,9;1219,4;654,3
271;4,9;4,2;37,3;9,6;774,3;183;1214,2;652,7
272;14,4;1,5;39,5;7,9;775,2;183;1226,6;653,5
273;18,2;0,3;54,3;12,3;773,7;182,9;1220,5;653,5
274;8,8;0,6;49;15,9;775,4;182,9;1221,4;653,5
275;7;0,1;48,1;13,9;773,7;182,8;1220,2;653,3
276;6,6;0,3;45,1;18,8;773,8;182,8;1223,4;654,1
277;6;0,2;41;13,6;774;182,8;1219,1;652,6
278;5,1;0,9;31,9;4,4;775,5;182,8;1215,8;652,5
279;8,5;1,2;31,1;3;774,4;183;1218,8;652,9
280;7,4;1,2;31,9;8,5;774,5;182,9;1218,7;654
281;5,7;4,5;44,2;20,2;777,8;182,6;1221,7;656,6
282;11,6;1,3;47,8;16,6;774,6;182,7;1221,4;654,5
283;26,1;0,8;45,3;7,9;775,8;182,6;1225,4;655,3
284;12,5;1,3;47,8;14,9;774,2;182,6;1222,5;657,7
285;11;0,8;43,3;18,7;774;182,7;1222,7;653,9
286;7,1;0,7;40,6;18,6;774,2;182,7;1226,5;655,7
287;4,5;0,4;49,3;18,4;774,3;182,6;1227,7;654,7
288;3,6;1,3;66;23,3;774,5;183,4;1234,2;657,8
289;9,7;1;67,1;11,2;774,8;182,8;1226,9;655,2
290;5,5;1,2;62,1;7,1;774,8;182,8;1227,3;655,5
291;4,9;3,9;59,5;5,6;775;183,1;1225,4;655,8
292;7,9;1,5;55,3;10,1;776;182,7;1227,2;656,6
293;15,6;0,3;48,5;16,3;781;182,7;1229,7;656,4
294;14,6;0,6;46;12,6;774,9;182,6;1225,4;656,1
295;6,8;0,6;53,3;7,3;775,8;182,5;1229,5;657
296;5,9;0,8;54,1;15,4;775;182,5;1235,4;658,8
297;3,6;0;54,9;16,2;775,3;182,5;1230,4;657,2
298;3,4;0,9;49,4;14,2;775,4;182,6;1227,4;657
299;6,8;0,6;46,8;18,7;776,6;182,5;1228,7;657,7
300;10,1;0,6;46,1;19,9;775,3;182,5;1226,9;658,1
;;;;;;;;
;;;;;;;;
;;;;;;;;
;;;;;;;;

